Is Power-Seeking AI an Existential Risk?

This report examines what I see as the core argument for concern about existential risk from misaligned artificial intelligence. I proceed in two stages. First, I lay out a backdrop picture that informs such concern. On this picture, intelligent agency is an extremely powerful force, and creating agents much more intelligent than us is playing with fire -- especially given that if their objectives are problematic, such agents would plausibly have instrumental incentives to seek power over humans. Second, I formulate and evaluate a more specific six-premise argument that creating agents of this kind will lead to existential catastrophe by 2070. On this argument, by 2070: (1) it will become possible and financially feasible to build relevantly powerful and agentic AI systems; (2) there will be strong incentives to do so; (3) it will be much harder to build aligned (and relevantly powerful/agentic) AI systems than to build misaligned (and relevantly powerful/agentic) AI systems that are still superficially attractive to deploy; (4) some such misaligned systems will seek power over humans in high-impact ways; (5) this problem will scale to the full disempowerment of humanity; and (6) such disempowerment will constitute an existential catastrophe. I assign rough subjective credences to the premises in this argument, and I end up with an overall estimate of ~5% that an existential catastrophe of this kind will occur by 2070. (May 2022 update: since making this report public in April 2021, my estimate here has gone up, and is now at >10%.)

==> no_longer_needed/joe_carlsmith_titles.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Information about this file
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

This is all the section + sub + subsub+ subsubsubsection lines from the original doc, 
with their labels. Useful if you need to quickly look up a bunch of labels for different sections.
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\section{Is power-seeking AI an existential risk?}\label{is-power-seeking-ai-an-existential-risk}

\section{1. Introduction}\label{introduction}

\subsection{1.1 Preliminaries}\label{preliminaries}
\subsection{1.2 Backdrop}\label{backdrop}
\subsubsection{1.2.1 Intelligence}\label{intelligence}
\subsubsection{1.2.2 Agency}\label{agency}
\subsubsection{1.2.3 Playing with fire}\label{playing-with-fire}
\subsubsection{1.2.4 Power}\label{power}

\section{2. Timelines}\label{timelines}
\subsection{2.1 Three key properties}\label{three-key-properties}
\subsubsection{2.1.1 Advanced capabilities}\label{advanced-capabilities}
\subsubsection{2.1.2 Agentic planning}\label{agentic-planning}
\subsubsection{2.1.3 Strategic awareness}\label{strategic-awareness}
\subsection{2.2 Likelihood by 2070}\label{likelihood-by-2070}

\section{3. Incentives}\label{incentives}
\subsection{3.1 Usefulness}\label{usefulness}
\subsection{3.2 Available techniques}\label{available-techniques}
\subsection{3.3 Byproducts of sophistication}\label{byproducts-of-sophistication}

\section{4. Alignment}\label{alignment}
\subsection{4.1 Definitions and clarifications}\label{definitions-and-clarifications}
\subsection{4.2 Power-seeking}\label{power-seeking}
\subsection{4.3 The challenge of practical PS-alignment}\label{the-challenge-of-practical-ps-alignment}
\subsubsection{4.3.1 Controlling objectives}\label{controlling-objectives}
\paragraph{4.3.1.1 Problems with proxies}\label{problems-with-proxies}
\paragraph{4.3.1.2 Problems with search}\label{problems-with-search}
\paragraph{4.3.1.3 Myopia}\label{myopia}
\subsubsection{4.3.2 Controlling capabilities}\label{controlling-capabilities}
\paragraph{4.3.2.1 Specialization}\label{specialization}
\paragraph{4.3.2.2 Preventing problematic improvements}\label{preventing-problematic-improvements}
\paragraph{4.3.2.3 Scaling}\label{scaling}
\subsubsection{4.3.3 Controlling circumstances}\label{controlling-circumstances}
\subsection{4.4 Unusual difficulties}\label{unusual-difficulties}
\subsubsection{4.4.1 Barriers to understanding}\label{barriers-to-understanding}
\subsubsection{4.4.2 Adversarial dynamics}\label{adversarial-dynamics}
\subsubsection{4.4.3 Stakes of error}\label{stakes-of-error}
\subsection{4.5 Overall difficulty}\label{overall-difficulty}

\section{5. Deployment}\label{deployment}
\subsection{5.1 Timing of problems}\label{timing-of-problems}
\subsection{5.2 Decisions}\label{decisions}
\subsection{5.3 Key risk factors}\label{key-risk-factors}
\subsubsection{5.3.1 Externalities and competition}\label{externalities-and-competition}
\subsubsection{5.3.2 Number of relevant actors}\label{number-of-relevant-actors}
\subsubsection{5.3.3 Bottlenecks on usefulness}\label{bottlenecks-on-usefulness}
\subsubsection{5.3.4 Deception}\label{deception}
\subsection{5.4 Overall risk of problematic deployment}\label{overall-risk-of-problematic-deployment}

\section{6. Correction}\label{correction}
\subsection{6.1 Take-off}\label{take-off}
\subsection{6.2 Warning shots}\label{warning-shots}
\subsection{6.3 Competition for power}\label{competition-for-power}
\subsubsection{6.3.1 Mechanisms}\label{mechanisms}
\subsection{6.4 Corrective feedback loops}\label{corrective-feedback-loops}
\subsection{6.5 Sharing power}\label{sharing-power}

\section{7. Catastrophe}\label{catastrophe}

\section{8. Probabilities}\label{probabilities}

\section{Appendix}\label{appendix}
\subsection{Notes}\label{notes}




